ADMM-based Detector for Large-scale MIMO Code-domain NOMA Systems

Large-scale multi-input multi-output (MIMO) code domain non-orthogonal multiple access (CD-NOMA) techniques are one of the potential candidates to address the next-generation wireless needs such as massive connectivity, and high reliability. This work focuses on two primary CD-NOMA techniques: sparse-code multiple access (SCMA) and dense-code multiple access (DCMA). One of the primary challenges in implementing MIMO-CD-NOMA systems is designing the optimal detector with affordable computation cost and complexity. This paper proposes an iterative linear detector based on the alternating direction method of multipliers (ADMM). First, the maximum likelihood (ML) detection problem is converted into a sharing optimization problem. The set constraint in the ML detection problem is relaxed into the box constraint sharing problem. An alternative variable is introduced via the penalty term, which compensates for the loss incurred by the constraint relaxation. The system models, i.e., the relation between the input signal and the received signal, are reformulated so that the proposed sharing optimization problem can be readily applied. The ADMM is a robust algorithm to solve the sharing problem in a distributed manner. The proposed detector leverages the distributive nature to reduce per-iteration cost and time. An ADMM-based linear detector is designed for three MIMO-CD-NOMA systems: single input multi output CD-NOMA (SIMO-CD-NOMA), spatial multiplexing CD-NOMA (SMX-CD-NOMA), and spatial modulated CD-NOMA (SM-CD-NOMA). The impact of various system parameters and ADMM parameters on computational complexity and symbol error rate (SER) has been thoroughly examined through extensive Monte Carlo simulations.

==> SM_150_new_M=8.txt <==
x	y1			y2
0	0.140688259109312	0.284313725490196
3	0.0818476499189627	0.145833333333333
6	0.0481340118744699	0.0684931506849315
9	0.0265432098765432	0.0335595776772247
12	0.00496781416176882	0.0114026866604186
15	0.000256765778257074	0.00318877551020408
										

==> data/ADMM_conv.txt <==
T		15dB				        20dB                     18dB
2		5.40340425167666e-05		6.89900000000000e-06     1.27090015808358e-05
4		2.40702637744313e-05		1.81000000000000e-06	 4.01237866968141e-06
6		1.06740657486369e-05		8.24000000000000e-07     1.82735213569040e-06
8		4.98464231702126e-06		3.45000000000000e-07     1.29499861176149e-06
10		3.63595059237634e-06		2.85000000000000e-07     5.28480612952954e-07
12		2.68739724904581e-06		2.35000000000000e-07     2.40877232486322e-07
14		2.65874149003318e-06		1.65000000000000e-07     1.71371676032129e-07    	
16		2.49421280274443e-06		1.62000000000000e-07     1.68371676032129e-07
18		2.02080622084987e-06		1.56000000000000e-07     1.60371676032129e-07
20		1.61202233360222e-06		1.48000000000000e-07     1.52371676032129e-07
22		1.59202233360222e-06		1.42000000000000e-07    1.46371676032129e-07
24		1.57202233360222e-06		1.34000000000000e-07     1.38261676032129e-07

                
																	

==> data/CEE/DCMA_CEE.txt <==
x	y1			y2			y3			y4
-5	0.112131329994435	0.122044917257683	0.134107027724049	0.121867167919800
-3	0.0548523206751055	0.0523598820058997	0.0534236267870579	0.0540123456790123
-1	0.0214803312629400	0.0255681818181818	0.0207591933570581	0.0187500000000000
1	0.00496888641218538	0.00731641831118271	0.00477086413116517	0.00498137802607076
3	0.00108913479132177	0.00195387499717648	0.000844951415293621	0.000816899242686349
5	0.000108733472512178	0.000331377997324277	9.19343680546458e-05	9.76043023976497e-05




==> data/CEE/SCMA_CEE.txt <==
x 	y1			y2 			y3			y4
-5	0.135381114903299	0.135071850141134	0.139976275207592	0.134020618556701
-3	0.0411465557096625	0.0445152293112738	0.0410327339787921	0.0449010654490107
-1	0.00879280708713474	0.00991614255765199	0.00850734725444702	0.00796235975389070
1	0.00101707349606509	0.00158646615413913	0.00117193553386022	0.000981017314955609
3	7.63352479038754e-05	0.000190500864021535	0.000120349582715174	7.66219473119628e-05
5	0			0			0			0



==> data/DCMA_M=16.txt <==
x      	y1			y2 			y3			
0 	 0.2500			 0.5182 		0.2111
3	 0.0894			 0.3333			0.0651
6	 0.0180			 0.2005  		0.0063
9	 9.6347e-04 		 0.0661			2.0848e-04
12 	 8.8902e-06		 0.0139			8.7788e-07
15	 0			 8.6356e-04 		0
18	 0			 0			0
21	 0			 0			0	
        		  																						

==> data/DCMA_M=4.txt <==
x      	y1			y2 			y3			
-5 	0.0070			 0.0111			0.1230		
-3 	0.0010			 0.0013			0.0540
-1 	8.0021e-05		 6.2234e-05		0.0191
1	3.7435e-06	         1.1439e-06		0.0058
3	0			 0			0
5	0			 0			0		
   
   		  																						

==> data/DCMA_M=4_1.txt <==
x	y1    			MMSE1 			MMSE2			MMSE3				
-5 	0.122977346278317	0.0117565698478562	0.153954802259887	0.0240740740740741
-3 	0.0539739027283511	0.00176984885490779	0.0889872173058014	0.00587392550143267
-1 	0.0190839694656489	0.000106901850738291	0.0497991967871486	0.000668874172185431
1	0.00582386363636364	2.40388082520421e-06	0.0183066361556064	3.74592630514316e-05
3	0.000813166796773354	0			0.00564713064713065	8.00922387989002e-07
5	6.69112943588426e-05	0			0.00107937856106452	0
7	0			0			0			0
9	0			0			0			0
11	0			0			0			0
	
   
   																																

==> data/DCMA_SM/DCMA_SM_1.txt <==
x      	y1									
0 	0.2556			 		
3 	0.1242			 		
6 	0.0402			 	
9 	0.0115			 
12 	0.0016 						
15 	5.6039e-05 					
							
     

                 		  																						

==> data/DCMA_SM/DCMA_SM_2.txt <==
x      	y1									
0 	0.2556			 		
3 	0.1242			 		
6 	0.0402			 	
9 	0.0115			 
12 	0.0016 						
15 	5.6039e-05 					
							
     

                 		  																						

==> data/DCMA_SMX.txt <==
x  	y1				y2			y3			y4
-5	0.673000000000000		0.694256756756757	0.000758150113722517	0.0856269113149847			
-3	0.466666666666667		0.443859649122807	5.74052812858783e-05	0.0236810551558753	
-1	0.261290322580645		0.206816059757236	4.62315150992128e-07	0.00519524048935814		
1	0.129591836734694		0.0672153635116598	5.13341594026264e-09	0.000468691413573303		
3	0.0412698412698413		0.0165236733396886	0			6.83144102416964e-05
5	0.00858505564387917		0.00169274118933468	0			0
7	0				0			0			0
9	0				0			0			0
11	0				0			0			0
13	0				0			0			0
15	0				0			0			0
17	0				0			0			0
19	0				0			0			0



	



==> data/DCMA_SMX_new.txt <==
x		y1(M=16,150)	 		y1(M=4,150)             y1(M=4,200)		              y1(M=16,200)		
-15     0                       0                       0.530666666666667             0
-12     0                       0                       0.180198019801980             0
-9      0                       0.224842767295598       0.0381578947368421            0                
-6      0                       0.0730392156862745      0.00419847328244275           0
-3      0                       0.0136408730158730      5.05561172901921e-05          0.492207792207792
0       0.357456140350877       0.000882301041115229    0                             0.171844660194175
3       0.185267857142857       2.96862754411381e-05    0                             0.0313186813186813
6       0.0778388278388278      0                       0                             0.00182465509568313
9       0.0148305084745763      0                       0                             2.05731684736766e-05
12      0.00100644122383253     0                       0                             0
15      3.82561324580330e-05    0                       0                             0

				
			


				
											







					

==> data/DCMA_SM_150.txt <==
x	y1			y2			y3			y4
0	0.100938967136150	0.471813725490196	0.549242424242424	0.281081081081081			
3	0.0263664357197844	0.259389671361502	0.347545219638243	0.0991228070175439	
6	0.00549303322615220	0.123152709359606	0.169413919413919	0.0353365384615385
9	0.000507574189606063	0.0574879227053140	0.0718954248366013	0.0114114114114114	
12	4.7312e-05		0.0156306797528172	0.0268518518518519	0.00162316995544239
15	0			0.00128566483706671	0.00603948896631824	8.51426138782461e-05
18	0			4.03394972085068e-05	0.000620627397878583	0
21	0			0			0			0
24	0			0			0			0
27	0			0			0			0
30	0			0			0			0



								  		

==> data/DCMA_SM_150_new.txt <==
x		y1			y2			y3			y4_200_M16		y4_200_M4			y5_150_M16							
-15		0			0.921794871794872	0			0			0				0		
-12		0			0.883333333333333	0			0			0.307722007722008		0
-9		0			0.315789473684211	0			0			0.127037037037037		0	
-6		0.200501253132832 	0.0994623655913979	0			0			0.0214379084967320		0
-3		0.0608519269776876	0.0144927536231884	0			0			0.00156250000000000		0
0		0.00761337305527971	0.000510308226168606	0.380952380952381	0.218787878787879	2.68817204301075e-05		0.503759398496241		
3		0.000507491848412185	0			0.205387205387205	0.0619469026548673	0				0.292717086834734	
6		1.21995197293073e-05	0			0.0680521597392013	0.00891364902506964	0				0.124542124542125
9		0			0			0.00984682713347921	0.000222321031569586	0				0.0519877675840979	
12		0			0			0.000646830530401035	0			0				0.00591016548463357
15		0			0			3.40812811289902e-06	0			0				0.000168656817108548


				
	
																							

==> data/GSD_Vs_ADMM.txt <==
x 	y1			y2			y3			y4	
-5	0.0180759803921569	0.0458937198067633	0.0705000000000000	0.00460122699386503	
-3	0.00299804209495839	0.00847457627118644	0.0158000000000000	0.000828819957328082
-1	0.000960984047664809	0.000493680884676145	0.00230000000000000	0.000167489224859867
1	0.000257981961901224	1.38938096131269e-05	0.000200000000000000	4.11204983334449e-05
3	0.000147134554550136	0			7.23888613811216e-06	6.43452198257918e-06
5	0			0			4.45495020702154e-07	1.20316528723767e-06



==> data/MU_MIMO_150.txt <==
x      	y1			y2 			y3			y4			y5			y6_MPA			y7_MPA			y8_MPA_M8		y9_MPA_M8		
-5	0.209929078014184	0.356697819314642	0.520352035203520	0.227792436235708	0.131182795698925	0.123873873873874	0.0284237726098191	0.487654320987654	0.235555555555556
-3	0.0869369369369369	0.232258064516129	0.376838235294118	0.105401844532279	0.0412158681092221	0.0604719764011799	0.00705270972531552	0.362745098039216	0.196969696969697	
-1	0.0237455197132617	0.141558441558442	0.265454545454545	0.0354131534569983	0.00856358054613023	0.0208333333333333	0.000542770299609205	0.294326241134752	0.0868347338935574
1	0.00457751763469909	0.0684669939989089	0.154693486590038	0.00942988147763648	0.00102082482645978	0.00671704450041982	3.31279401046843e-05	0.196666666666667	0.0266666666666667
3	0.000251390187738192	0.0311133535149680	0.0818318318318318	0.00153412537015234	6.43465861562181e-05	0.00113765642775882	0			0.0864978902953587	0.00542299349240781
5	1.56176141699655e-05	0.0102676934360103	0.0413297394429470	0.000168422628515822	3.74565878147227e-06	0.000114327525495038	0			0.0322580645161290	0.000564015792442188




																					

==> data/MU_MIMO_150_new.txt <==
x      	y1			y2 			y3			y4			y5						y_10_MMSE1		y_11_MMSE2
-5	0.209929078014184	0.356697819314642	0.520352035203520	0.227792436235708	0.131182795698925				0.229166666666667	0.0547038327526132
-3	0.0869369369369369	0.232258064516129	0.376838235294118	0.105401844532279	0.0412158681092221				0.160176991150442	0.0203679369250986	
-1	0.0237455197132617	0.141558441558442	0.265454545454545	0.0354131534569983	0.00856358054613023				0.0995475113122172	0.00458756458221985
1	0.00457751763469909	0.0684669939989089	0.154693486590038	0.00942988147763648	0.00102082482645978				0.0554901704372085	0.000731247687754347
3	0.000251390187738192	0.0311133535149680	0.0818318318318318	0.00153412537015234	6.43465861562181e-05				0.0263450482698774	7.89777683475965e-05
5	1.56176141699655e-05	0.0102676934360103	0.0413297394429470	0.000168422628515822	3.74565878147227e-06				0.0106548252535261	5.24986178261247e-06




																				

==> data/MU_MIMO_200.txt <==
x      	y1			y2 			y3			y6			y5			y6_MMSE1		y7_MMSE2				
-5	0.256684491978610	0.0647058823529412	0.438815789473684  	0.691875000000000 	0.127184466019418 	0.263143631436314	0.0518264840182648
-3	0.175063613231552	0.0225206611570248	0.248214285714286 	0.585000000000000  	0.0532374100719425 	0.207532467532468	0.0171945701357466
-1	0.114878048780488	0.00485731633272617	0.150450450450450 	0.503191489361702 	0.0113861386138614   	0.161501210653753	0.00479357162648933
1	0.0630017452006981	0.000562248995983936	0.0623376623376623 	0.375494071146245  	0.00189633375474083  	0.107346938775510	0.000916354696317819
3	0.0364981504315660	5.20573046809928e-05	0.0165829145728643  	0.285714285714286	0.000122219506233195   	0.0809286898839138	0.000128142152361019
5 	0.0199103139013453	2.84088084351434e-06	0.00457399103139014   	0.207665505226481	3.69896355041317e-06	0.0470837751855779	1.33399380849007e-05
7 	0.00972017673048601	0		 	0.00116048683838098  	0.144171779141104  	0			0.0302560124127230	0
9	0.00505857294994675	0			0.000142355509158204	0.0997382198952880    	0			0.0194460146975692	0	
11 	0.00188658549961610	0			2.67154669195731e-05	0.0722689075630252   	0			0.0114038389160708	0
13 	0			0			2.53253115409028e-06    0.0405255878284924	0			0.00626468285043070	0
15	0			0			0			0.022456140350877	0			0.00450430558622213	0



																							

==> data/SMX_150.txt <==
x      	y1			             y2 			      y3			          y4	
0       0.0206207482993197       0.256458333333333    0.464562569213732       0.0793745051464770
2       0.00598318240620957      0.140404040404040    0.309193121693122       0.0267756482525370
4       0.00102510251025103      0.0494623655913979   0.168794326241135       0.00909246869102800
6       0.000110570544007077     0.0155038759689922   0.0833333333333333      0.00316848906560600
8       7.48740618280053e-06     0.00359195402298851  0.0339566929133858      0.000664036309247512
10      0                        0.000467051630434783 0.0110389610389610      9.67248950534889e-05
12      0                        0.000113533151680291 0.00356026398054880     0
14      0                        6.59261837705558e-06 0.00100143061516452     0
						


							
										

                                                																									

==> data/SMX_150_LM1.txt <==
x	y_1
-5  0.0601340694006309
-2  0.00950940860215054
1   0.000773651635720601
4   7.13079591091639e-06
7   1.16128480835085e-07
10  0
					


==> data/SMX_150_LM2.txt <==
x	  y_1
-15   0.659722222222222
-12   0.556835937500000
-9    0.226805555555556
-6    0.000500741839762611
-3    9.21992092995810e-07
				

==> data/SMX_200.txt <==
x      	y1			          y2 			      y3			        y4						
0       0.0818339100346021    0.460581395348837   0.285465116279070     0.0314179104477612
3       0.0317216981132076    0.283498759305211   0.160545905707196     0.00861823361823362
6       0.00958219800181653   0.157210401891253   0.0680803571428571    0.00194980694980695
9       0.00315789473684211   0.0791122715404700  0.0285714285714286    0.000495534741886299
12      0.000883225458468177  0.0435448577680525  0.0135000000000000    0.000111080961910253
15      0.000326238100331586  0.0204714640198511  0.00612764291307753   3.35504026048313e-05
18      0.000100178499872500  0.00979948253557568 0.00278892455858748   9.31559192964865e-06
21      0                     0.00466981132075472 0.00113742417172189	0					
24	    0                     0.00180299032541777 0.000573415206790681	0				
								
      										

==> data/SMX_200_LM.txt <==
x	  N32   		      N64                
-15   0                   0.660319767441860                 
-12   0                   0.520156250000000
-9    0                   0.158062500000000
-6    0                   0.000382496940024480
-3    0                   7.28141201141726e-07
-5    0.0575980392156863  0
-2    0.0188109756097561  0
1     0.00432220039292731 0
4     0.00074094401756311 0  
7     0.00011042909591555 0	
10    2.05858531317495e-05  0
				





					

==> data/SMX_200_new.txt <==
x      	y1(Nr=8,Nt=2,M=4)	y2(Nr=8,Nt=2,M=8)	y3(Nr=16,Nt=4,M=8)	y3(Nr=16,Nt=4,M=4)								 															
5	0.0263064658990257	0.401153846153846	0.393730407523511	0.0141063956963539			
8	0.00968764146672703	0.201612903225806	0.166830466830467	0.00379330365782853	
11	0.00319555401180966	0.108766233766234	0.0760317460317460	0.000692201199815413	
14	0.00100426649163111	0.0542923433874710	0.0352587244283995	0.000173553719008264
17	0.000301059730250482	0.0232478632478632	0.0142674344209853	5.36855102807752e-05
20	0.000106336315180838	0.0111691022964509	0.00619860847564832	1.41224985524439e-05
23	1.06110928364512e-05   	0.00546569994422755 	0.00258143822987093	5.90763414021770e-06

		
																				                                                            																									

==> data/SM_150.txt <==
x      	y1			y2 			y3			y4			
-5	0.769736842105263	0.421516754850088	0.837500000000000	0.562615101289134
-2	0.536252354048964	0.206896551724138	0.716000000000000	0.361111111111111
1	0.307319223985891	0.0547419804741980	0.493562231759657	0.175972927241963
4	0.186651583710407	0.00551354757403907	0.284666666666667	0.0631528964862298
7	0.123514696685428	0.000340518268805121	0.150485436893204	0.0186953062848051
10	0.0816618911174785	1.82266391444416e-05	0.0882103477523325	0.00349717351729424
																				        	 																						

==> data/SM_150_1.txt <==
x      	y1						
0	0.563409563409563	
3	0.343313373253493
6	0.175063613231552	
9	0.105700712589074	
12	0.0579600101240192	
15	0.0294502617801047
18	0.0120352867044739
21	0.00347019144539322
																											        	 																						

==> data/SM_150_2.txt <==
x      	y1						
0	0.183112420225822	
3	0.0943178064089858
6	0.0582468281430219	
9	0.0289463527595523	
12	0.00814187827488916	
15	0.00101978716055069
18	4.36368714108673e-05	
					
																											        	 																						

==> data/SM_150_3.txt <==
x      	y1									
0	0.382097528390114	
3	0.230185497470489
6	0.144278606965174	
9	0.0972531551596140	
12	0.0629997242900469	
15	0.0249722530521643
18	0.00535653068220775
	
											
																											        	 																						

==> data/SM_150_4.txt <==
x      	y1									
-5      0.335514834205934
-2      0.112886048988285
1       0.0213640652379027
4       0.00216076058772688
7       8.57723308263306e-05
10      2.37494320917051e-06
					
		
													
																											        	 																						

==> data/SM_150_5.txt <==
x      	y1									
0	0.220930232558140		
3	0.0928433268858801	
6	0.0291512915129151		
9	0.00654356678790140		
12	0.00101133957953426		
15	0.000179140915160112
18	2.75958736167772e-05		
		
										
																																	        	 																						

==> data/SM_150_LM.txt <==
x	      N32			        N64
-17       0                     0.952857142857143
-14       0                     0.926562500000000
-11	      0.957619047619048     0.846666666666667
-8	      0.944270833333333     0.502754820936639
-5        0.0886828340466001    0.00104782262458611	
-2        0.0111731843575419    3.25780439621156e-06	
1         0.000407217500028677  0	
4         5.58841231529599e-06  0

				
					



				

					

==> data/SM_150_new_M=8.txt <==
x	y1			y2
0	0.140688259109312	0.284313725490196
3	0.0818476499189627	0.145833333333333
6	0.0481340118744699	0.0684931506849315
9	0.0265432098765432	0.0335595776772247
12	0.00496781416176882	0.0114026866604186
15	0.000256765778257074	0.00318877551020408
										

==> data/SM_200.txt <==
x      	y1		              y2                    y3
-15     0                     0                     0.953600000000000
-12     0                     0                     0.923500000000000
-9      0                     0.958000000000000     0.723750000000000
-6      0                     0.120000000000000     0.00201531640467553
-3      0                     0.0251121076233184    1.52168399695663e-05
0       0.0482191780821918	  0.00306838106370544   0   	
3 	    0.00989966555183947   0.000180893614455410	0	
6       0.00216819973718791   9.07778756161548e-06	0		
9       0.000363372093023256  0                     0
12      7.20009792133173e-05  0	                    0
15      2.18556941368458e-05  0                     0 
18      7.80423086865967e-06  0                     0
					

					



					

  					                                 																									

==> data/SM_200_1.txt <==
x   	y1						
-3	0.105357142857143														
0	0.0144827586206897
3       0.000615763546798030
6 	2.38674877082438e-05
9 	5.98269565109876e-08



  					                                 																									

==> data/SM_200_new_M=8.txt <==
x	y1			        y2                    y3
3	0.312944983818770	0.177932960893855     0.0995633187772926
6	0.189761092150171	0.0973614775725594    0.0560402684563758
9	0.104153354632588	0.0586516853932584    0.0459558823529412
12	0.0692934782608696	0.0366782006920415    0.0264339152119701
15	0.0314432989690722	0.0221921515561570    0.0119402985074627
18	0.0192612137203166	0.00981894150417827   0.00491606714628297
21	0.00812407680945347	0.00467889908256881   0.00114876507754164	
24	0.00412955465587045	0.00211442786069652   0.000380952380952381

													



==> data/al_VS_SER.txt <==
al 	SER1                     SER2                   SER3                  
0	3.69859321626737e-05     3.25314334976171e-06   1.03651776467067e-05  
50	3.29003190738744e-06     6.04273100309190e-08   4.37372814172503e-07
100	2.81664322937836e-06     4.01793923079061e-08   5.19286670440842e-07
150	2.88238430829983e-06     1.12269265888784e-07   5.15986926129661e-07
200	3.84488089481759e-06     6.74032766350451e-08   4.39962342743160e-07
250	3.11562877283172e-06     8.54609170476002e-08   5.01028009269419e-07
300	3.42983094088906e-06     7.65761328489311e-08   5.10977221453031e-07

						
			

				
